Scaling hypothesis for the Euclidean bipartite matching problem

We propose a simple yet very predictive form, based on a Poisson's equation, for the functional dependence of the cost from the density of points in the Euclidean bipartite matching problem. This leads, for quadratic costs, to the analytic prediction of the large $N$ limit of the average cost in dimension $d=1,2$ and of the subleading correction in higher dimension. A non-trivial scaling exponent, $\gamma_d=\frac{d-2}{d}$, which differs from the monopartite's one, is found for the subleading correction. We argue that the same scaling holds true for a generic cost exponent in dimension $d>2$.

==> Enu1d3.dat <==
x	y	dy
0.1428571429	0.7133777389	2.16E-005
0.125	0.7176908979	2.86E-005
0.1111111111	0.7210028052	3.32E-005
0.1	0.7237175346968917	1.54E-005
0.0909090909	0.7259339708	4.13E-005
0.0833333333	0.7276804996125321	2.11E-005
0.0714285714	0.7304943906782689	1.66E-005
0.0666666667	0.7315949318	5.57E-005
0.0625	0.732603549894472	1.92E-005
0.0588235294	0.7334886583	6.56E-005
0.0555555556	0.7342409516438503	2.18E-005
0.05	0.7355113763120767	2.05E-005
0.0454545455	0.7366263856942254	2.39E-005
0.0416666667	0.7374581406100179	2.86E-005






==> Enu1d4.dat <==
x	y	dy
0.0277777778	0.7137926048767589	9.98E-006
0.0204081633	0.7149566059655081	1.16E-005
0.015625	0.7157256447770213	1.38E-005
0.012345679	0.7162793934957961	1.66E-005
0.01	0.7166042860114226	1.31E-005
0.0082644628	0.7168540441900724	1.79E-005





==> Enu1d5.dat <==
x	y	dy
0.015625	0.7371253675058608	5.25E-006
0.008	0.7380462125230383	7.96E-006
0.0060105184	0.7383169217786547	9.00E-006
0.0046296296	0.7384665020193203	9.84E-006
0.0029154519	0.7386731826044225	1.26E-005
0.001953125	0.7388130207066742	1.47E-005





==> Enu1d5bis.dat <==
x	y	dy
0.008	0.7380462125230383	7.96E-006
0.0060105184	0.7383169217786547	9.00E-006
0.0046296296	0.7384665020193203	9.84E-006
0.0029154519	0.7386731826044225	1.26E-005
0.001953125	0.7388130207066742	1.47E-005





==> Enu2d1.dat <==
L	E	dE
0.03125	0.1616175359	4.1498311571458E-006
0.015625	0.1641173824	0.000007763
0.0078125	0.1653968254	1.36712392963576E-005
0.00390625	0.1660207668	1.01646018022279E-005
0.001953125	0.1663483409	1.30002252742104E-005




==> Enu2d1bis.dat <==
L	y	dy
0.03125	-0.1615721836	0.0001327946
0.015625	-0.1631541939	0.0004968295
0.0078125	-0.1625396828	0.0017499186
0.00390625	-0.1653503677	0.0026021381
0.001953125	-0.1629828022	0.0066561153


				


==> Enu2d1bisold.dat <==
L	y	dy
0.03125	-0.1615721836	0.0001327946
0.015625	-0.1631541939	0.0004968295
0.0078125	-0.1625396828	0.0017499186
0.00390625	-0.1653503677	0.0026021381
0.001953125	-0.1629828022	0.0066561153
0.0009765625	-0.0767003468	0.1012144211
0.0004882813	-0.8936854054	0.9763639384


				


==> Enu2d1old.dat <==
L	E	dE
0.03125	0.1616175359	4.1498311571458E-006
0.015625	0.1641173824	0.000007763
0.0078125	0.1653968254	1.36712392963576E-005
0.00390625	0.1660207668	1.01646018022279E-005
0.001953125	0.1663483409	1.30002252742104E-005
0.0009765625	0.166591764	9.8842208064941E-005
0.0004882813	0.1662302968	0.0004767402




==> Enu2d2.dat <==
L	E	dE
0.0625	0.5684652339002136	7.52E-005
0.015625	0.79101785055429	1.51E-005
0.00390625	1.0128329574716248	4.96E-005
0.0009765625	1.233903758910171	8.40E-005
0.0002441406	1.4548322866186694	0.00021603132599269073
6.103515625E-005	1.675815523052887	0.0005407591078414691
0.000025	1.8188364133515498	0.001155096796465842



				


==> Enu2d2bis.dat <==
L	E	dE
0.0625	0.1271940336	7.52E-005
0.015625	0.1291110501	1.51E-005
0.00390625	0.1302905569	4.96E-005
0.0009765625	0.1307257581	8.40E-005
0.0002441406	0.1310186857	0.00021603132599269073
6.103515625E-005	0.131366322	0.0005407591078414691
0.000025	0.1323296154	0.001155096796465842


				


==> Enu2d2tris.dat <==
L	E	dE
6.25E-002	0.1249896678	7.52E-005
1.56E-002	0.1259060745	3.30E-004
3.91E-003	0.125613548	4.03E-004
9.77E-004	0.1252135495	1.02E-004
2.44E-004	0.1244347098	2.41E-004
6.10E-005	0.1237853553	5.70E-004
2.50E-005	0.1240934013	1.22E-003



				


==> Enu2d3.dat <==
1/L	E	dE
0.125	0.6059123561852122	4.98E-005
0.1111111111	0.6122686481111104	5.70E-005
0.1	0.6172882824198368	2.32E-005
0.0909090909	0.6214684661529807	7.48E-005
0.0833333333	0.6248027718335025	3.33E-005
0.0714285714	0.6302480660689367	1.51E-005
0.0666666667	0.6323999210644391	0.00012409835825307432
0.0625	0.6342627263836584	1.84E-005
0.0588235294	0.6359419336212699	0.0001913238622634268
0.0555555556	0.6374174614832603	2.19E-005
0.05	0.6398570253174141	4.74E-005
0.0454545455	0.6418861646441765	5.53E-005

	


==> Enu2d4.dat <==
1/L^2	E	dE
0.027777777778	0.563448496321	0.000007375083
0.020408163265	0.565531328891	0.000009818018
0.015625000000	0.566884299739	0.000012673450
0.012345679012	0.567801561107	0.000013145906
0.010000000000	0.568488769894	0.000015170431
0.008264462810	0.568949662486	0.000017962460
		



==> Enu2d5.dat <==
1/L^3	E	dE
0.015625000000	0.5814147238358133	0.000003845942
0.008000000000	0.583065510717269	0.000006123209
0.004629629630	0.5837888056657182	0.000007863289
0.002915451895	0.584161388535715	0.000010574059
0.001953125000	0.5843674622669647	0.000013718411



==> Enu2d5bis.dat <==
1/L^3	E	dE
0.008000000000	0.583065510717269	0.000006123209
0.004629629630	0.5837888056657182	0.000007863289
0.002915451895	0.584161388535715	0.000010574059
0.001953125000	0.5843674622669647	0.000013718411



==> Enu3d3.dat <==
x	y	dy
0.1666666667	0.5239135689401248	4.39E-005
0.125	0.5503372743020769	6.86E-005
0.1	0.566668370712976	0.00018430436046582563
0.0833333333	0.5771224406187667	3.15E-005
0.0714285714	0.5848680445048029	4.18E-005
0.0625	0.5906242247124639	5.38E-005
0.0555555556	0.5951007995557509	6.78E-005
0.05	0.5987194777870921	8.42E-005
0.0454545455	0.6017639985493775	0.00010175564216695047
0.0416666667	0.6042097060936085	0.0001206750178918576






==> Enu3d4.dat <==
x	y	dy
0.0277777778	0.47004329599263805	4.61E-005
0.0204081633	0.4728824354181538	5.96E-005
0.015625	0.47466329417068515	8.60E-006
0.012345679	0.47588141506009946	1.19E-005
0.01	0.47674429004446583	1.48E-005
0.0082644628	0.47736231875294316	1.83E-005
0.0069444444	0.47792694261371255	4.46E-005





==> Enu3d5.dat <==
x	y	dy
0.015625	0.47853852543027603	3.39E-005
0.008	0.48075822862678447	1.07E-005
0.0046296296	0.48168714153344816	1.60E-005
0.0029154519	0.4822287068896159	2.32E-005
0.001953125	0.4824593876175285	3.22E-005 


==> Enu4d3.dat <==
x	y	dy
0.1666666667	0.4888448095289942	4.59E-005
0.125	0.5224770691895687	7.56E-005
0.1	0.5430395400841787	0.0002448979931179831
0.0833333333	0.5572527461973283	3.99E-005
0.0714285714	0.5673652015641881	5.36E-005
0.0625	0.5748440123543784	6.96E-005
0.0555555556	0.5808446006611064	8.81E-005
0.05	0.5855658894817973	5.49E-005
0.0454545455	0.5895011907432252	6.642899150579722e-05
0.0416666667	0.5928372717833901	7.947696129830835e-05







==> Enu4d4.dat <==
x	y	dy
0.04	0.4008727589235135	3.16E-005
0.0277777778	0.40613939100818935	4.66E-005
0.0204081633	0.4093565798515099	7.643639491775817e-05
0.015625	0.4115255339411041	3.37E-005
0.012345679	0.41291324771452365	3.16E-005
0.01	0.41386581970341835	3.48E-005
0.0082644628	0.4147010980209219	3.34E-005





==> Enu4d5.dat <==
x	y	dy
0.015625	0.4053680323436996	3.00E-005
0.008	0.40778296454825746	1.10E-005
0.0046296296	0.40887212783018984	1.72E-005
0.0029154519	0.4094454487824226	2.55E-005
0.001953125	0.4097853473627164	3.52E-005

